Combining feature aggregation and geometric similarity for re-identification of patterned animals

Image-based re-identification of animal individuals allows gathering of information such as migration patterns of the animals over time. This, together with large image volumes collected using camera traps and crowdsourcing, opens novel possibilities to study animal populations. For many species, the re-identification can be done by analyzing the permanent fur, feather, or skin patterns that are unique to each individual. In this paper, we address the re-identification by combining two types of pattern similarity metrics: 1) pattern appearance similarity obtained by pattern feature aggregation and 2) geometric pattern similarity obtained by analyzing the geometric consistency of pattern similarities. The proposed combination allows to efficiently utilize both the local and global pattern features, providing a general re-identification approach that can be applied to a wide variety of different pattern types. In the experimental part of the work, we demonstrate that the method achieves promising re-identification accuracies for Saimaa ringed seals and whale sharks.

==> data/est_-n_0100.dat <==
1       79.393939
2       82.060606
3       82.969697
4       83.818182
5       84.666667
6       85.515152
7       86.121212
8       86.606061
9       87.272727
10      87.393939
11      88.121212
12      88.424242
13      88.545455
14      88.848485
15      89.151515
16      89.393939
17      89.636364
18      90.242424
19      90.606061
20      90.909091

==> data/est_d_1-w__0100.dat <==
1       79.636364
2       82.242424
3       83.212121
4       84.060606
5       84.969697
6       85.696970
7       86.303030
8       86.727273
9       87.393939
10      87.515152
11      88.242424
12      88.484848
13      88.666667
14      88.969697
15      89.272727
16      89.515152
17      89.757576
18      90.424242
19      90.727273
20      91.030303

==> data/est_d_1-w__2_0100.dat <==
1       79.636364
2       82.242424
3       83.212121
4       84.060606
5       84.969697
6       85.696970
7       86.303030
8       86.727273
9       87.393939
10      87.515152
11      88.242424
12      88.484848
13      88.666667
14      88.969697
15      89.272727
16      89.515152
17      89.757576
18      90.424242
19      90.727273
20      91.030303

==> data/est_d_1-w__5_0100.dat <==
1       79.575758
2       82.363636
3       83.151515
4       84.181818
5       84.969697
6       85.696970
7       86.181818
8       86.666667
9       87.212121
10      87.515152
11      88.181818
12      88.545455
13      88.666667
14      88.909091
15      89.151515
16      89.454545
17      89.818182
18      90.484848
19      90.787879
20      90.969697

==> data/est_d_n_0025.dat <==
1       83.212121
2       85.515152
3       86.303030
4       87.333333
5       88.000000
6       88.484848
7       89.333333
8       89.939394
9       90.484848
10      90.727273
11      90.909091
12      91.151515
13      91.333333
14      91.757576
15      92.121212
16      92.181818
17      92.484848
18      92.666667
19      93.090909
20      93.212121

==> data/est_d_n_0050.dat <==
1   83.333333
2   85.696970
3   86.424242
4   87.272727
5   88.363636
6   88.909091
7   89.515152
8   89.878788
9   90.242424
10  90.424242
11  90.909091
12  91.212121
13  91.636364
14  91.878788
15  92.121212
16  92.363636
17  92.787879
18  93.090909
19  93.212121
20  93.454545

==> data/est_d_n_0050_1.dat <==
1		83.2727
2		85.6364
3		86.3636
4		87.4545
5		88.3636
6		88.9091
7		89.5152
8		89.9394
9		90.1818
10		90.4242
11		90.9091
12		91.0909
13		91.4545
14		92.0000
15		92.1818
16		92.4242
17		92.6667
18		92.9091
19		93.1515
20		93.4545

==> data/est_d_n_0075.dat <==
1       83.393939
2       85.090909
3       86.121212
4       86.969697
5       87.636364
6       88.484848
7       89.333333
8       89.636364
9       89.878788
10      90.181818
11      90.606061
12      90.969697
13      91.333333
14      91.696970
15      91.818182
16      92.303030
17      92.545455
18      92.848485
19      93.212121
20      93.393939

==> data/est_d_n_0100.dat <==
1       82.848485
2       85.030303
3       86.363636
4       87.272727
5       88.242424
6       88.606061
7       89.030303
8       89.818182
9       90.121212
10      90.181818
11      90.484848
12      90.969697
13      91.272727
14      91.575758
15      91.939394
16      92.181818
17      92.545455
18      92.606061
19      92.909091
20      93.030303

==> data/norppa.dat <==
1       77.212121
2       80.969697
3       82.424242
4       83.636364
5       84.969697
6       86.121212
7       86.848485
8       87.515152
9       87.878788
10      88.363636
11      88.848485
12      89.393939
13      89.939394
14      90.242424
15      90.363636
16      90.606061
17      91.151515
18      91.454545
19      91.818182
20      92.000000

==> data/p.dat <==
0.4865    1.3516
2.3829    0.2515
0.9336    0.6869
1.5856    2.7400
0.4969    0.4571
1.8059    2.4775
0.7889    1.6150
1.9622    2.9884
2.0676    0.2345
2.2445    1.3280

==> data/pn.dat <==
-0.5998   -0.0373
 0.5503   -0.7045
-0.3286   -0.4404
 0.0668    0.8048
-0.5935   -0.5798
 0.2004    0.6455
-0.4164    0.1225
 0.2952    0.9554
 0.3591   -0.7148
 0.4664   -0.0516

==> data/ws_exp_0020.dat <==
001     60.63239644970414
002     65.95784023668639
003     68.91642011834319
004     71.11686390532544
005     72.85502958579881
006     74.37130177514792
007     75.61020710059172
008     76.59023668639053
009     77.45931952662722
010     78.21745562130178
011     78.92011834319527
012     79.62278106508875
013     80.23298816568047
014     80.82470414201184
015     81.26849112426036
016     81.67529585798816
017     82.30399408284024
018     82.47041420118343
019     82.80325443786982
020     83.13609467455622


==> data/ws_exp_0030.dat <==
1   60.3180
2   65.4215
3   68.4541
4   70.5436
5   71.8934
6   73.2618
7   74.4267
8   75.4068
9   76.1279
10  76.6272
11  77.2189
12  77.8106
13  78.2729
14  78.6612
15  79.0125
16  79.2899
17  79.5673
18  79.9001
19  80.1775
20  80.4548


==> data/ws_geo_0050.dat <==
001     54.80769230769231
002     63.05473372781065
003     67.40014792899408
004     69.95192307692307
005     71.83801775147929
006     73.46523668639053
007     74.70414201183432
008     76.07248520710059
009     76.88609467455622
010     77.79215976331361
011     78.56878698224852
012     79.36390532544378
013     80.01109467455622
014     80.80621301775148
015     81.43491124260355
016     82.10059171597633
017     82.58136094674556
018     83.02514792899408
019     83.45044378698225
020     83.87573964497042


==> data/ws_norppa.dat <==
1   52.2374260
2   58.4504437
3   62.4630177
4   65.1257396
5   67.2522189
6   68.9534023
7   70.2847633
8   71.4866863
9   72.4482248
10   73.5946745
11   74.5931952
12   75.6841715
13   76.3498520
14   76.7566568
15   77.4778106
16   78.2544378
17   78.8276627
18   79.3823964
19   79.9371301
20   80.4548816


==> data/ws_pol_0050_5000.dat <==
001     55.91715976331361
002     63.99778106508875
003     68.04733727810651
004     70.46967455621301
005     72.30029585798816
006     73.92751479289941
007     75.16642011834319
008     76.44230769230769
009     77.31139053254438
010     78.19896449704142
011     79.01257396449705
012     79.67825443786982
013     80.28846153846154
014     80.99112426035503
015     81.56434911242604
016     82.1930473372781
017     82.65532544378699
018     83.13609467455622
019     83.59837278106509
020     83.96819526627219

